Oscillatory orbits in the Restricted Planar 4 Body Problem

The restricted planar four body problem describes the motion of a massless body under the Newtonian gravitational force of other three bodies (the primaries), of which the motion gives us general solutions of the three body problem. A trajectory is called {\it oscillatory} if it goes arbitrarily faraway but returns infinitely many times to the same bounded region. We prove the existence of such type of trajectories provided the primaries evolve in suitable periodic orbits.

==> fig-4bp.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig-4bp.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{459.66191958bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85935214)%
    \put(0,0){\includegraphics[width=\unitlength]{fig-4bp.eps}}%
    \put(0.48107329,0.36639385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_S$}}}%
    \put(0.33895665,0.51158489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_J$}}}%
    \put(0.47602309,0.6306515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$x_P$}}}}%
    \put(0.19966142,0.67411757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_A$}}}%
    \put(0.45710208,0.40260014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.35777068,0.40260014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-\mu$}}}%
    \put(0.56522397,0.3973259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1-\mu$}}}%
    \put(0.68565236,0.39644683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1/\epsilon^2$}}}%
  \end{picture}%
\endgroup%

